Exploration of the origin of 2020 X-ray outburst in OJ 287

Research into OJ 287 has been ongoing for many years. In 2020 April-June, this source underwent the second highest X-ray outburst (second only to the 2016-2017 outburst) and the mechanism of this outburst is still under debate. In this paper, we discuss two scenarios to explore the origin of the outburst: an after-effect of a black hole-disc impact and a tidal disruption event (TDE). We present the weak correlations of the spectral index versus X-ray flux and the hardness ratio (HR) versus the soft X-ray flux during the outburst, and these features are different from the case in the quiescent state. The correlations are compared with those of the 2016-2017 outburst with the highest X-ray flux in monitoring history. Analysis of the outbursts in 2016-2017 and 2020 shows that the expected time of the X-ray outburst, based on the theory of the after-effect of the black hole-disc impact and the estimation of available data, is inconsistent with historical observations. The soft X-ray spectra, the barely temporal evolution of colour, and the evolution of the HR mean that the 2020 outburst shares similar features with the 2016-2017 outburst, which was considered as a possible candidate for a TDE. Additionally, we find that the predictions of full TDEs ($t^{-5/3}$) and partial TDEs ($t^{-9/4}$) for the soft X-ray decay light curve are well fitted. Our analysis suggests that the 2020 outburst in OJ 287 is probably related to the TDE candidate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
